CLEAR: Spatially Resolved Emission Lines and Active Galactic Nuclei at $0.6<z<1.3$

We investigate spatially-resolved emission-line ratios in a sample of 219 galaxies ($0.6<z<1.3$) detected using the G102 grism on the \emph{Hubble Space Telescope} Wide Field Camera 3, taken as part of the CANDELS Ly$\alpha$ Emission at Reionization (CLEAR) survey, to measure ionization profiles and search for low-luminosity active galactic nuclei (AGN). We analyze \OIII\ and \Hb\ emission-line maps, enabling us to spatially resolve the \OIIIHb\ emission-line ratio across the galaxies in the sample. We compare the \OIIIHb\ ratio in galaxy centers and outer annular regions to measure ionization gradients and investigate the potential of sources with nuclear ionization to host AGN. We investigate some of the individual galaxies that are candidates to host strong nuclear ionization and find that they often have low stellar mass and are undetected in X-rays, as expected for low-luminosity AGN in low-mass galaxies. We do not find evidence for a significant population of off-nuclear AGN or other clumps of off-nuclear ionization. We model the observed distribution of \OIIIHb\ gradients and find that most galaxies are consistent with small or zero gradients, but 6-16\% of galaxies in the sample are likely to host nuclear \OIIIHb\ that is $\sim$0.5~dex higher than in their outer regions. This study is limited by large uncertainties in most of the measured \OIIIHb\ spatial profiles, therefore deeper data, e.g, from deeper \textit{HST}/WFC3 programs or from \textit{JWST}/NIRISS, are needed to more reliably measure the spatially resolved emission-line conditions of individual high-redshift galaxies.

==> apjt1_mrt.txt <==
Title: CLEAR: Spatially Resolved Emission Lines and Active Galactic Nuclei at 0.6<z<1.3
Authors:Backhaus B.E., Bridge J.S., Trump J.R., Cleri N.J., Papovich C., Simons R.C., Momcheva I., Holwerda B.W., Ji Z., Jung I., Matharu J.
Table: Sample
================================================================================
Byte-by-byte Description of file: SRMRT.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label                   Explanations
--------------------------------------------------------------------------------
   1-  3 A3     ---          Field                   Object Field
   5-  9 I5     ---          ID                      Object CLEAR ID
  11- 15 F5.2   ---          Integrated-Ratio        Integrated log([OIII]/Hb) line ratio
  17- 20 F4.2   ---          Integrated-Ratio-Error  Integrated log([OIII]/Hb) line ratio error
  22- 26 F5.2   ---          Inner-Ratio             Inner log([OIII]/Hb) line ratio
  28- 32 F5.2   ---          Inner-Ratio-Error       Inner log([OIII]/Hb) line ratio error
  34- 37 F4.2   ---          Outer-Ratio             Outer log([OIII]/Hb) line ratio
  39- 42 F4.2   ---          Outer-Ratio-Error       Outer log([OIII]/Hb) line ratio error
  44- 48 F5.2   solMass      Mass                    log, Stellar mass, log(M*/Msun)
  50- 53 F4.2   ---          z                       Redshift
  55- 59 F5.2   solMass/yr   SFR                     log(SFR) from Hb luminosity
  61- 64 F4.2   kpc          R50                     Effective radius
--------------------------------------------------------------------------------
GS1 47938  5.11 1.94  2.08  1.36 2.94 3.24  8.83 1.04 -0.14 0.13 
GS1 49330  7.86 1.49  4.37  0.98 6.32 6.68  8.70 1.04  0.59 0.15 
GS1 45524  1.40 0.50  0.74  0.93 0.87 0.65  9.83 1.03  1.11 0.47 
GS1 48457  6.31 1.77  9.72  9.77 1.32 0.83  8.86 0.88  0.48 0.16 
GS1 47399  4.17 0.66  3.22  3.39 2.92 1.37  9.82 1.24  1.09 0.44 
GS1 48097  3.57 1.03  3.79  2.93 1.57 1.84  9.19 1.14  0.33 0.12 
GS1 43904  1.14 0.15  1.06  0.20 0.28 0.22  9.94 1.12  0.61 0.07 
GS1 43403  2.72 0.48  3.41  2.22 1.50 0.61  9.61 1.28  1.24 0.31 
GS1 46685  6.38 1.19  6.68  6.75 3.14 2.06  9.50 1.24  0.43 0.22 
GS1 44225  3.95 1.77  1.62  1.86 1.78 1.25  9.58 0.97  0.10 0.27 
GS1 49662  3.46 0.89  1.44  1.48 2.49 2.04  8.88 1.04  0.26 0.20 
GS1 49693  2.47 1.04  1.29  1.59 1.90 1.33  9.65 1.09  0.29 0.32 
GS1 46106  2.85 0.59  1.35  0.64 2.77 1.55  9.60 1.09  0.50 0.20 
GS1 48357  3.01 0.24  3.15  3.28 2.21 0.58  9.64 1.04  1.34 0.41 
GS1 44288  4.70 2.08  6.72  6.78 1.42 0.93  8.82 1.04  0.02 0.52 
GS1 46464  3.56 0.58  2.26  0.60 3.18 2.13  9.31 1.14  0.41 0.10 
GS1 49872  8.05 2.15  5.62  5.68 5.86 2.79  9.04 1.09  1.14 0.12 
GS5 43048  7.01 2.46  5.88  5.93 2.91 3.22  8.96 0.82  1.09 0.29 
GS2 48318  6.39 1.56  8.06  8.12 3.43 1.58  8.81 1.26  0.41 0.21 
GS2 45633  0.82 0.20  2.26  0.66 0.75 0.80  9.73 1.30  1.22 0.22 
GS2 47770  4.56 0.78  1.86  2.11 2.22 0.63 10.03 1.26  1.58 0.44 
GS5 42472  0.81 0.25  1.13  0.73 0.39 0.45 10.21 1.04  1.93 0.21 
GS2 49526  7.02 2.98  2.40  2.52 3.54 1.82  9.37 0.97  1.14 0.52 
GS2 48716  2.63 0.70  1.99  0.71 1.60 1.00  9.00 1.22  0.29 0.15 
GS5 45313  2.97 1.05  2.28  0.93 1.35 0.91  9.01 1.22  0.52 0.24 
GS5 43651  6.15 2.76  1.78  1.98 2.91 2.04  9.60 0.97  1.57 0.39 
GS2 44402  4.15 1.82  1.57  1.35 3.18 3.32  9.45 1.19  0.28 0.48 
GS5 44643  4.64 1.46  3.68  3.76 4.37 3.73  9.27 1.04  0.34 0.39 
GS2 48417  6.65 0.65  5.41  0.87 2.77 1.06 10.61 1.26  1.94 0.43 
GS2 47768  2.94 1.22  1.17  1.47 0.73 0.29  9.42 1.04  0.37 0.33 
GS2 45116  2.30 0.30  0.42  0.47 0.77 0.42 10.13 1.04  1.25 0.48 
GS2 49902  2.30 0.58  0.45  0.32 5.35 5.26  9.79 1.08  0.38 0.32 
GS2 45439  1.66 0.39  1.73  1.34 1.65 0.94  9.77 0.95  0.86 0.22 
GS2 45464  3.98 1.60  3.59  3.70 1.88 1.27  9.02 1.04  0.27 0.31 
GS2 48414  3.49 0.79  1.26  0.52 1.37 0.84  8.98 1.05  0.17 0.13 
GS2 46976  1.98 0.58  1.58  0.72 1.38 0.93  9.34 1.05  0.18 0.17 
GS2 45257  3.23 1.09  0.78  0.26 3.60 3.78  9.22 0.73  1.06 0.19 
GS3 40108  3.38 0.26  1.63  0.37 2.43 0.81  9.69 1.25  1.57 0.29 
GS2 45295  5.29 2.37  0.79  0.77 4.27 3.79  9.36 0.95  1.37 0.22 
GS2 48706  3.82 1.17  2.46  2.66 4.30 4.42  9.62 1.22  0.95 0.35 
GS2 44674  3.04 1.02  1.20  0.78 4.57 4.82  8.76 1.22  0.40 0.02 
GS3 38822  0.97 0.44  0.36  0.30 0.52 0.50  9.62 1.03  0.18 0.14 
GS3 37162  1.92 0.64  2.39  2.52 0.52 0.43  9.77 1.22  1.52 0.55 
GS3 41053  1.52 0.24  1.79  1.99 0.84 0.34 10.35 1.22  1.99 0.58 
GS3 40742  1.60 0.24  1.37  0.81 1.73 0.71  9.83 1.18  0.68 0.26 
GS3 41195  4.71 0.72  5.37  5.58 3.69 1.32 10.05 1.22  1.03 0.65 
GS3 37010  6.07 0.76  5.03  0.92 5.86 5.98  9.45 0.93  1.14 0.27 
GS3 38912  2.28 0.52  1.04  1.19 1.96 0.94  9.88 1.22  1.05 0.35 
GS3 41767  4.42 0.50  3.82  0.87 3.48 1.52  9.59 0.97  1.47 0.44 
GS3 37001  3.77 0.81  2.06  1.15 2.22 1.50 10.03 1.22  1.81 0.39 
GS3 38928  4.48 1.03  3.37  3.48 1.19 0.74  9.49 0.98  0.88 0.40 
GS3 40620  3.90 0.69  2.79  0.65 2.33 1.29  9.32 0.89  0.27 0.14 
GS3 41370  1.84 0.11  1.04  0.39 1.03 0.42 10.17 0.97  1.96 0.65 
GS4 28052  2.00 0.40  0.52  0.59 1.10 0.41  9.82 1.12  0.97 0.32 
GS4 24947  2.91 0.40  0.72  0.46 1.29 0.50  9.85 1.10  0.63 0.56 
GS4 29713  2.61 0.62  2.64  2.81 1.90 0.74  9.54 1.04  0.22 0.33 
GS4 28207  7.98 2.28 10.54 10.58 1.99 0.72  8.65 0.77  0.29 0.22 
GS4 20634  6.31 2.36  4.41  2.74 3.64 2.29  8.79 1.14  0.14 0.11 
GS4 30777  4.78 2.07  1.22  0.77 1.46 1.97  8.83 1.04 -0.11 0.29 
GS4 23985  1.83 0.39  0.94  0.62 1.85 1.32  9.23 1.09  0.65 0.26 
GS4 24904  1.56 0.53  0.56  0.53 1.93 1.65  8.48 0.73 -0.14 0.15 
GS4 30442  3.00 1.19  1.42  0.69 0.74 0.87  8.70 0.83 -0.11 0.46 
GS4 27202  1.30 0.42  1.03  0.92 0.83 0.51  9.72 1.14  0.92 0.43 
GS4 29053  1.90 0.29  1.34  1.67 0.97 0.25  9.52 1.09  0.89 0.38 
GS4 21740  2.03 0.64  0.56  0.74 2.53 2.78 10.02 1.25  1.98 0.27 
GS4 25067  4.08 1.44  3.88  4.01 5.25 5.36  9.12 1.03 -0.16 0.35 
GS4 29815  2.86 0.66  1.50  0.47 4.12 4.21  9.83 1.22  1.46 0.28 
GS4 24296  6.34 1.76  0.55  2.60 5.41 6.08  8.98 0.98  0.92 0.38 
GS4 29730  1.87 0.55  1.04  0.64 2.46 2.68 10.49 1.00  1.94 0.90 
GS4 28362  1.63 0.59  0.86  3.83 2.38 2.53  9.54 0.90  0.69 0.51 
GS4 28662  1.36 0.58  1.50  1.72 0.50 0.55  9.47 0.74  0.01 0.89 
GS4 26031  1.76 0.28  1.32  0.35 1.35 0.57  9.59 0.95  0.97 0.16 
GS4 29717  2.29 0.33  0.96  0.49 0.71 0.21 10.10 1.04  0.89 0.69 
GS4 25231  3.03 0.88  0.39  0.42 0.87 0.39  9.44 1.04  0.18 0.33 
GS4 24976  5.08 1.30  3.10  1.71 2.39 2.79  9.03 1.10  0.57 0.32 
GS4 29816  4.95 2.22  5.06  5.14 3.26 3.41 10.22 1.22  0.36 0.55 
GS4 27795  7.02 0.91  4.02  0.76 4.50 2.17  9.03 1.14  0.57 0.21 
GS4 21690  2.12 0.90  1.72  1.96 1.05 1.30  9.55 1.09  0.79 0.36 
GS4 22291  9.55 2.58  2.92  3.11 3.82 4.64  9.36 1.24  0.96 0.27 
GS4 29394  3.59 0.53  0.74  0.28 2.46 0.87  9.63 1.09  0.93 0.45 
GS4 28188  6.17 1.50  4.21  2.18 4.86 5.21  9.40 0.84  0.57 0.21 
GS4 26794  3.91 1.20  2.02  2.19 0.93 0.47  8.94 0.96 -0.09 0.25 
GS4 22730  4.27 0.70  6.63  6.70 2.22 0.80  8.90 0.91  0.31 0.14 
GS4 26983  3.91 0.96  3.11  1.15 2.27 1.27  9.05 0.98 -0.05 0.14 
GS4 31063  4.65 1.19  0.90  1.25 3.34 2.50  9.03 1.04  0.16 0.33 
GS4 28087  5.96 2.46  1.32  1.51 2.14 0.98 10.19 1.29  2.01 0.68 
GS5 44570  2.64 0.73  1.46  0.67 2.13 2.29  8.81 1.12 -0.11 0.07 
GS5 37715  4.07 1.59  0.84  0.37 1.97 2.12  9.55 0.74  1.29 0.57 
GS5 39253  4.76 1.59  4.28  3.78 2.06 2.46  9.18 1.22  0.81 0.14 
GS5 42488  3.38 0.91  3.23  2.38 2.33 1.80  8.64 0.90 -0.03 0.07 
GS5 40270  2.65 0.33  1.16  0.37 1.78 0.69  9.58 1.11  0.86 0.33 
GS5 44519  4.18 0.31  3.91  0.54 2.30 0.85  9.62 0.93  1.14 0.20 
GS5 42958  1.21 0.27  0.71  5.61 0.45 0.48 10.34 1.04  0.91 0.50 
GS5 40136  3.14 0.87  2.46  2.61 1.05 0.75  9.70 0.74  1.29 0.32 
GN1 36795  4.42 1.14  1.74  1.45 1.99 0.93  9.87 1.22  1.58 0.39 
GN1 38027  2.50 0.69  1.00  0.50 2.06 2.14  9.39 0.98  0.18 0.27 
GN1 37494  2.31 0.55  0.69  0.51 1.08 0.29  9.54 1.02  0.59 0.52 
GN1 37031  0.84 0.15  0.32  0.24 0.28 0.31  9.76 1.06  1.08 0.58 
GN1 37567  2.88 0.40  3.05  1.21 7.80 7.55  9.63 1.18  0.96 0.29 
GN1 37812  2.08 0.84  0.70  0.74 0.72 0.50  9.72 0.78  1.20 0.55 
GN1 37691  4.46 1.15  0.84  0.59 3.12 1.93  9.49 1.15  0.47 0.40 
GN1 37700  1.65 0.40  1.37  0.47 1.09 0.67  9.88 1.04  0.84 0.15 
GN1 37053  1.44 0.23  2.74  2.89 1.17 0.42  8.87 1.04  0.74 0.32 
GN1 37750 12.21 4.00  6.03  1.56 3.55 1.56  8.43 1.23  0.66 0.05 
GN1 37623  0.45 0.04  0.42  0.12 0.36 0.43 10.58 0.90  2.31 0.95 
GN1 37102  9.50 4.10  5.06  1.91 1.74 0.86  8.91 1.04  1.49 0.32 
GN1 37950  7.43 2.76  4.35  4.46 5.84 6.06  9.51 1.25  0.87 0.55 
GN1 38220  3.74 0.36 10.15 10.18 3.11 1.22 10.93 1.22  1.86 0.88 
GN1 37395 10.73 1.50  7.86  2.55 6.16 2.33  8.97 1.23  1.56 0.25 
GN1 37258  2.10 0.58  0.60  0.49 1.93 1.03  9.04 1.15  0.74 0.36 
GN2 24190  6.42 2.48  3.91  4.05 4.12 4.48  9.13 1.01  0.64 0.40 
GN4 15999  2.67 0.91  1.65  0.78 2.70 2.93  9.65 1.25  1.05 0.29 
GN2 18564  7.20 2.78  3.54  2.02 4.28 4.85  9.36 1.29  1.35 0.19 
GN2 12722  2.24 1.00  1.87  1.46 0.91 0.99  9.58 1.22  0.62 0.14 
GN2 17712  5.37 2.50  3.41  3.53 2.30 1.74  8.97 1.25 -0.00 0.13 
GN2 20073  2.11 0.79  1.36  1.14 1.75 1.36  9.01 1.25  0.08 0.24 
GN2 18038  4.15 1.19  2.34  0.94 2.67 1.67  9.29 1.25  0.22 0.11 
GN2 22692  1.53 0.41  0.70  0.59 1.28 0.98  9.59 0.85  0.85 0.19 
GN2 15702  4.08 1.28  1.83  1.08 2.38 0.92  9.14 0.96  0.33 0.19 
GN2 21720  4.26 0.73  3.34  1.57 2.14 0.88  8.49 1.00  0.77 0.15 
GN2 12479  3.17 1.10  1.56  1.34 1.53 0.49  9.49 1.02  0.60 0.17 
GN2 22879  5.40 1.81  2.97  2.26 3.53 3.73  9.54 0.85  1.75 0.40 
GN2 20252  9.49 2.53  7.34  5.36 2.64 1.86  8.78 0.86  0.67 0.29 
GN2 13037  5.05 1.79  5.57  3.30 1.67 1.65  9.20 1.19  0.88 0.10 
GN2 10619  4.64 1.23  0.76  0.73 2.83 3.24  9.10 1.27  0.70 0.60 
GN2 13138  3.25 1.15  1.48  0.69 3.00 3.13  9.74 1.20  1.27 0.16 
GN2 16598  1.90 0.53  1.45  1.64 1.20 0.42  8.86 0.96  0.23 0.81 
GN2 20093  2.83 1.28  1.23  1.52 1.50 1.24  9.68 0.90  0.10 0.47 
GN2 18908  2.02 0.57  3.08  2.91 0.74 0.53  9.71 1.01  0.32 0.30 
GN2 17408  3.47 1.01  0.51  0.46 1.80 1.54  9.28 1.25  0.28 0.67 
GN2 16033  4.18 1.46  1.30  1.55 1.40 0.63  9.49 1.25  0.27 0.25 
GN2 10512  1.72 0.17  0.93  0.28 1.44 0.38 10.33 1.27  2.72 0.28 
GN2 11393  3.64 0.67  2.54  0.96 1.32 1.09  9.41 0.96  0.47 0.09 
GN2 20823  7.47 2.04  2.53  1.73 8.23 8.79  9.33 1.23  0.93 0.32 
GN2 16173  1.25 0.22  1.19  0.97 0.72 0.25 10.32 1.24  1.29 0.59 
GN2 12367  1.72 0.72  0.86  0.98 0.72 0.51  9.64 0.97  0.48 0.28 
GN2 16867  2.66 0.88  2.12  2.32 1.85 1.12 10.03 1.25  1.58 0.44 
GN2 22294  6.51 2.82  7.50  7.59 4.25 3.91  9.33 1.28 -0.03 0.10 
GN3 34838  2.83 0.43  2.15  2.42 3.12 1.33  9.72 1.03  0.72 0.46 
GN3 31441  3.05 0.98  1.22  1.46 2.93 3.06  9.47 0.91  0.39 0.32 
GN3 31399  2.27 0.60  3.91  4.05 1.32 0.66 10.05 1.01  1.10 0.38 
GN3 30204  4.37 0.38  4.75  0.88 3.85 1.90 10.70 1.15  2.28 0.34 
GN3 33732  5.22 1.15  3.08  2.46 4.15 3.21  9.31 1.02  0.80 0.39 
GN3 35135  1.76 0.51  1.72  2.00 0.59 0.66  9.73 1.08  0.36 0.26 
GN3 35540  5.28 1.56  2.02  0.67 4.78 4.72  9.02 1.12  0.51 0.16 
GN3 34658  6.48 2.00  5.51  4.79 1.71 1.05  8.78 1.09  0.18 0.12 
GN5 33764  2.04 0.54  1.90  1.44 2.22 1.42  9.71 1.14  0.52 0.28 
GN3 33115  4.58 0.89  3.47  3.40 1.29 0.80  9.19 1.01  0.62 0.28 
GN5 33673  3.44 1.01  1.53  1.04 0.85 0.68  9.26 1.14  0.84 0.18 
GN3 35553  4.11 1.25  0.92  0.86 3.68 2.12  9.83 0.84  1.92 0.49 
GN3 35895  5.13 1.92  2.32  1.30 1.64 1.84  9.68 1.09  1.05 0.33 
GN3 33268  2.44 0.60  1.29  0.40 1.94 1.13  9.76 1.01  0.72 0.16 
GN3 34148  4.23 1.29  2.97  1.12 2.75 2.14  9.39 1.01  0.66 0.10 
GN3 27101  5.28 2.00  1.90  0.94 3.82 3.94  9.68 1.25  0.98 0.30 
GN3 32719  5.48 0.30  3.77  0.54 3.05 0.60  9.62 1.25  0.99 0.15 
GN3 34529  5.05 0.67  4.18  1.75 4.04 1.85  9.34 0.88  0.68 0.31 
GN3 36462  3.17 1.13  1.12  0.70 1.50 2.08  9.32 1.01  1.27 0.14 
GN3 34971  1.35 0.31  0.59  0.70 0.94 0.72 10.45 1.06  1.72 0.76 
GN3 32229  0.91 0.42  1.58  1.87 0.63 0.76  9.87 1.16  0.28 0.24 
GN3 33307  3.74 0.58  2.58  0.96 1.20 1.05  9.69 1.01  1.10 0.33 
GN3 32632  1.39 0.45  0.36  0.55 2.26 2.68 10.14 1.02  0.88 0.26 
GN4 28379  0.91 0.21  0.67  0.67 0.85 0.31 10.38 1.14  2.19 0.22 
GN3 35039  4.38 0.63  3.89  0.95 2.06 0.96  9.41 1.15  0.63 0.20 
GN3 32872  1.63 0.68  1.65  1.92 0.40 0.26  8.89 0.84 -0.01 0.20 
GN3 36112  1.98 0.80  0.77  1.01 1.14 1.21  9.31 1.02  0.37 0.29 
GN4 27830  2.08 0.94  0.32  0.24 0.47 0.54  9.67 0.74  1.08 0.37 
GN3 35773  3.67 1.11  4.60  4.72 3.19 2.63  9.52 1.19  0.61 0.19 
GN3 33677  7.50 2.06  7.20  4.65 3.11 1.20  9.30 0.99  0.97 0.14 
GN5 36138  9.35 3.87  9.90 10.05 1.40 1.64  9.05 1.14  0.18 0.12 
GN3 30199  4.23 1.91  2.46  3.16 1.20 1.04  9.46 1.08  1.11 0.24 
GN3 33422  5.57 1.83  2.73  2.93 1.56 1.18  9.21 1.24  0.53 0.33 
GN3 34570  2.56 0.31  2.34  1.68 2.17 1.09  8.45 0.87  0.52 0.25 
GN3 32210  5.28 1.31  2.57  2.76 2.72 3.19  8.84 1.08  0.64 0.16 
GN3 32606  3.46 1.44  4.34  4.46 1.32 1.59  8.89 1.02 -0.02 0.18 
GN4 28381  4.08 1.60  1.22  0.73 3.31 3.40  9.43 1.14  0.21 0.14 
GN4 21895  2.28 0.89  1.91  1.71 1.13 0.74  9.55 0.84  0.74 0.24 
GN4 22772  2.23 0.56  3.82  3.33 1.64 0.93  9.40 0.84  0.32 0.14 
GN4 25152  2.08 0.87  0.39  0.36 0.98 0.51  9.51 0.94  0.75 0.21 
GN4 21690  0.56 0.19  0.69  0.80 0.54 0.25  9.92 0.94  1.48 0.19 
GN4 23461  6.83 2.17  2.06  0.76 3.85 3.00  8.97 1.22  0.29 0.21 
GN4 28034  6.95 2.90  9.34  8.45 1.53 1.77  8.77 0.94 -0.20 0.26 
GN4 22547  0.73 0.20  0.37  0.26 0.29 0.27 10.50 1.23  2.36 0.38 
GN4 18400  7.17 1.70  2.90  0.99 5.72 5.80  9.69 1.02  1.53 0.24 
GN4 23756  2.74 0.49  0.82  0.51 2.83 1.88  9.47 0.84  0.77 0.38 
GN4 19450  1.79 0.48  1.01  0.86 1.31 1.61  9.42 1.05  0.72 0.23 
GN4 20775  4.70 1.54  2.00  0.69 1.72 1.02  9.11 0.94  1.45 0.16 
GN4 23946  1.91 0.52  0.97  1.35 2.14 1.73  9.31 0.84  0.35 0.43 
GN4 23685  7.10 1.67  3.67  0.80 4.38 4.68  8.44 0.84  0.08 0.06 
GN4 18574  0.93 0.41  0.81  1.31 0.37 0.39 10.99 1.25  2.59 0.59 
GN4 24844  6.46 1.31  5.94  4.57 2.80 1.52  9.20 0.84  0.35 0.20 
GN5 34407  3.22 0.66  1.12  1.24 1.37 0.49  9.76 1.26  0.61 0.35 
GN5 32244  2.56 0.47  1.32  0.39 2.93 2.10  9.68 1.02  0.56 0.12 
GN5 34608  7.53 2.74  3.46  1.68 5.27 5.71  9.50 1.27  0.24 0.28 
GN5 35257  1.60 0.58  0.91  1.16 1.26 1.18  9.65 0.79  1.70 0.20 
GN5 32589  2.56 0.99  1.14  0.87 2.21 2.47  9.42 1.14  0.86 0.17 
GN5 34397  7.08 1.19  7.41  2.40 3.28 1.46  8.90 1.15  0.33 0.12 
GN5 34649  4.02 1.23  2.83  1.45 4.30 4.47  8.75 0.87 -0.04 0.21 
GN5 35539  3.29 0.44  2.04  0.33 4.94 5.13  9.97 1.04  0.55 0.23 
GN5 32398  1.30 0.21  2.10  2.29 0.82 0.44  9.90 0.95  1.53 0.36 
GN5 36022  8.25 0.69  5.84  0.88 3.94 2.18  8.98 0.85  0.55 0.07 
GN5 34110  2.95 0.52  3.98  3.78 2.23 0.59  9.47 1.02  0.49 0.26 
GN5 36047  1.91 0.46  1.08  0.91 1.52 1.73  9.68 1.01  1.12 0.97 
GN5 34527  3.56 1.68  1.45  1.75 2.70 2.55  9.84 1.26  0.29 0.59 
GN7 17211  5.32 1.92  4.46  3.11 3.80 4.01  9.54 1.25  0.53 0.12 
GN7 13608  4.42 1.75  2.88  3.00 1.78 0.92  9.39 1.09  0.24 0.24 
GN7 12769  5.30 0.93  4.39  1.41 2.31 1.14  8.34 0.88  0.11 0.12 
GN7 13629  2.66 0.81  1.36  1.68 1.04 0.45  8.73 1.07  0.59 0.17 
GN7 14480  5.78 1.63  8.17  5.95 2.02 1.54  9.42 1.22  0.33 0.12 
GN7 14281  4.40 0.47  3.78  0.73 2.56 1.14 10.03 1.22  1.74 0.20 
GN7 13909  4.57 0.86  1.59  0.49 5.97 4.60  9.09 1.24  0.67 0.06 
GN7 11883  3.70 0.43  3.17  0.74 2.16 0.72  8.99 0.98  0.61 0.10 
GN7 14850  1.03 0.10  1.25  0.29 0.30 0.28 10.41 1.22  2.42 0.28 
GN7 19005  3.62 0.67  1.79  1.92 1.16 0.52  9.39 1.25  0.93 0.35 
GN7 11961  2.74 1.04  0.61  0.64 0.99 0.79  9.73 1.01  0.45 0.68 
GN7 13934  6.49 1.31  5.76  2.11 2.48 1.40  8.76 0.88  0.36 0.15 
GN7 13686  3.10 0.64  0.68  0.88 2.34 2.56  9.67 1.14  0.83 0.56 
GN7 11683  5.37 1.16  6.81  6.90 4.24 3.15  8.81 1.02  0.18 0.18 
GN7 15761  8.07 1.32  5.52  2.72 4.22 4.37  9.15 1.22  0.49 0.14 
GN7 11839  4.73 0.32  7.28  2.93 1.75 1.28  9.59 1.24  1.01 0.40 

